Modeling the Impact of Group Interactions on Climate-related Opinion Change in Reddit

Opinion dynamics models describe the evolution of behavioral changes within social networks and are essential for informing strategies aimed at fostering positive collective changes, such as climate action initiatives. When applied to social media interactions, these models typically represent social exchanges in a dyadic format to allow for a convenient encoding of interactions into a graph where edges represent the flow of information from one individual to another. However, this structural assumption fails to adequately reflect the nature of group discussions prevalent on many social media platforms. To address this limitation, we present a temporal hypergraph model that effectively captures the group dynamics inherent in conversational threads, and we apply it to discussions about climate change on Reddit. This model predicts temporal shifts in stance towards climate issues at the level of individual users. In contrast to traditional studies in opinion dynamics that typically rely on simulations or limited empirical validation, our approach is tested against a comprehensive ground truth estimated by a large language model at the level of individual user comments. Our findings demonstrate that using hypergraphs to model group interactions yields superior predictions of the microscopic dynamics of opinion formation, compared to state-of-the-art models based on dyadic interactions. Although our research contributes to the understanding of these complex social systems, significant challenges remain in capturing the nuances of how opinions are formed and evolve within online spaces.

==> images/exp_across_nets/data/Criterion1_matched_drifters.csv <==
x,subreddit,acc-medians,acc-means,acc-stds,acc-medians-cl,acc-means-cl,acc-stds-cl,acc-medians-gr,acc-means-gr,acc-stds-gr
1,r/collapse;r/politics,15.173649879807916,14.91610834700165,2.547400211470796,10.585756869206225,10.97799946452125,3.9719584680348845,8.35506790708091,8.379666331451867,2.6337440063183677
2,r/collapse;r/news;r/politics,15.14450821605472,14.840870309967082,2.4835150272593665,10.602440411760808,10.955426415352362,3.956306443557085,8.479402885701923,8.487118066883925,2.606377353560785
3,r/collapse,15.653664430715626,15.377964700744874,2.713829103648507,10.823647736229436,11.18889281747911,4.173649836150481,8.491364155752834,8.434815760232162,2.700354444957385
4,r/collapse;r/news,15.061182023344415,14.767558704495027,2.6474012330470362,10.743227577993043,11.040814754146865,4.078153891687865,8.55320318236459,8.534817672164099,2.699862688820404
5,r/AskReddit;r/collapse,15.269666514654451,14.930024315249709,2.6917024778291596,11.165679178695445,11.42045668608621,3.804711238896778,8.962607765510178,9.169502108668768,2.7244940789941516
6,All subreddits,14.769329364925444,14.616524532126862,2.575740590702047,11.137141779252026,11.457658430890826,3.7090468655053024,8.731693992528893,8.923744680658649,2.6355368715462855
7,r/politics,12.38610301865741,12.095990108918064,2.3075814837197965,11.617827899583094,11.451232897542658,2.7254165041176392,8.572941609872904,8.57091767727054,2.03069948691867
8,r/AskReddit;r/news;r/politics,11.5091212850214,11.58492333685032,1.9731318525986137,11.023356284595653,10.973699703297429,2.801014558278339,7.711462817852387,7.641322939397025,2.0046412492183863
9,r/AskReddit;r/politics,12.345511570738324,12.334890372618236,2.1062888112247675,11.391495447727353,11.228327952966335,2.9756913515834973,8.009652115592102,7.998138003467515,1.7394013537293562
10,r/AskReddit;r/news,11.576949965045442,11.54430727592444,2.0774181687156563,10.79560700017888,10.632338515238779,2.8982516361881294,7.73996573794785,7.648873226091392,1.9993984393330921
11,r/AskReddit,12.964305984738601,12.829402430347516,2.557545390448398,11.902584552650517,11.531033622470447,3.617860254008693,8.576246483408468,8.776968228367911,2.047865464682606
12,r/news,13.524198529326078,13.373363283689901,2.046050076022687,10.345541401273886,10.114632785048784,2.7796164151863474,8.772597439613818,8.61965905616405,2.209296211032993
13,r/bayarea;r/news,14.155576540813414,14.10032712157665,1.616038711790313,12.157271656430808,12.167960261628927,2.969379967924064,9.979309639207097,10.103900464115693,1.8916745214107122
14,r/bayarea,21.72151378033731,21.77963886952996,2.0615558346709304,16.52046783625731,17.040468248072102,4.851925413922492,13.880860629415542,15.169697781320679,3.147770990885837
15,r/California,15.949949119963819,16.972016146252265,3.164726426460831,13.771551724137932,14.017440511014426,3.154341589482001,9.435612082670907,9.526109435408285,3.0176660605886143


==> images/exp_across_nets/data/Criterion2_direction.csv <==
x,class,subreddit,label,avg-anticipated-intervals,median-anticipated-intervals,std-anticipated-intervals,avg-anticipated-intervals-cl,median-anticipated-intervals-cl,std-anticipated-intervals-cl,avg-anticipated-intervals-gr,median-anticipated-intervals-gr,std-anticipated-intervals-gr,avg-postponed-intervals,median-postponed-intervals,std-postponed-intervals,avg-postponed-intervals-cl,median-postponed-intervals-cl,std-postponed-intervals-cl,avg-postponed-intervals-gr,median-postponed-intervals-gr,std-postponed-intervals-gr,avg-mismatched-intervals,median-mismatched-intervals,std-mismatched-intervals,avg-mismatched-intervals-cl,median-mismatched-intervals-cl,std-mismatched-intervals-cl,avg-mismatched-intervals-gr,median-mismatched-intervals-gr,std-mismatched-intervals-gr
1,collapsePolitics,collapse-politics,r/collapse;r/politics,54.91659804350858,53.45900640009373,13.702589276538914,52.50593961114557,51.91838389175078,15.452003457822759,50.887868165083525,52.20582846449196,14.231735317776447,87.63559864711041,88.17667653619164,9.019529779975406,78.8865480247792,76.6003908165699,9.916299060546999,100.93026233768194,94.73062135548258,22.153232535625943,104.27137403451937,102.61872427773443,9.502396564018436,95.80060708422944,92.7929265917717,11.701246073045334,114.6339251465476,110.91614671443608,18.01314242603734
2,collapseNewsPolitics,collapse-news-politics,r/collapse;r/news;r/politics,52.11619745640957,50.88035082877787,13.516823099291736,51.37521699578829,50.112155876936484,15.493466762091728,49.552265749728434,50.685361581393565,13.231060448550254,87.82445275435995,87.57713163482134,7.021625359366136,78.5534767984726,77.00929699742011,9.770171515934273,97.39307031815497,87.70778198448276,21.565712565468743,102.92050923487702,102.3660119784771,8.163356436812155,95.05954233686337,92.31325298430542,10.32099073222793,110.61115797415654,105.03146228293193,18.50966710592704
3,collapse,collapse,r/collapse,54.23627759475471,51.906418007708126,14.57640456462874,51.734295676548875,51.16712414834814,15.189454367637152,48.03520890623999,48.784294590896856,15.246084853894427,89.28858087123619,88.56478975066977,9.722805338153545,79.11731763859623,77.7262485690381,8.209922362890008,87.59276218551051,78.26210892345502,25.240447611113407,105.37257169918749,103.89430977907196,10.740984609196369,95.61508587371331,93.33306303479648,9.454098251535553,102.03077680622089,95.58102740475427,20.831023719086684
4,collapseNews,collapse-news,r/collapse;r/news,53.38548393833131,51.480564696683686,15.509271173768807,51.11834112041577,50.419415149854416,15.178204270529392,46.63534444578046,47.45276301848864,14.453325116402013,82.77241104740382,83.05844689286315,9.364530765933702,79.59674773385815,79.37832608108903,9.180582397407804,95.08075763890264,86.69138433114242,23.132502245541296,99.4905671872007,97.7788528217736,11.347524168040707,95.79784591541178,93.64256346945035,9.13278324783107,107.55546452394046,104.07050313859602,19.6668875694394
5,AskRedditCollapse,AskReddit-collapse,r/AskReddit;r/collapse,54.60308894624044,53.89118419862865,11.496158186490687,55.29867807823276,53.40729508580691,14.841304331213992,45.20987721175296,45.44668212581544,16.0432069244838,73.04410390929976,73.68229382039571,12.512148472294264,71.9845207701941,71.41091913402121,9.07783888345002,101.63775812698789,99.34232634012601,15.16939106367379,92.08418157295922,92.5115365334444,11.144457099799068,91.80240189787858,90.27725478328207,10.603813292473358,112.41606556722593,109.49773011193705,14.87006546658451
6,all,all,All subreddits,56.70407861132838,56.427097546336356,11.692510875639295,56.09900739291889,54.37549390267823,13.67918251389019,48.055650976222765,48.91794869183468,15.351204621649178,77.76585080403244,79.06864212062716,13.787065330880466,76.30671581534341,75.40827388098936,9.224263032631345,97.01190331791076,95.03358125422776,13.134793496036313,97.03869910737181,96.82975145041121,13.088849708250077,95.69216983375549,94.23332191688135,9.098024473690444,109.38838956976943,106.53498549534822,12.651628125827816
7,politics,politics,r/politics,12.633223592235254,8.632849587956539,13.590252820125102,17.42347695840729,14.392990245456991,13.46566062185547,16.053452341929827,12.511504279962882,13.702380972796096,51.2882725676184,54.625478197999385,12.054704399361157,23.804717981138044,20.582972405884757,16.782308438810436,26.941350510352045,31.35416273910292,10.160137241159793,54.31654893670618,56.73234847010441,12.956792628721947,32.468046905729885,26.179924256516877,16.637966308104605,34.195659259341376,35.568688058306606,10.14651395630733
8,AskRedditNewsPolitics,AskReddit-news-politics,r/AskReddit;r/news;r/politics,44.74023213585219,50.080378335353004,23.76361024850822,54.08547742038381,56.65198660872331,23.332749113297396,43.54968978921291,28.384768567220796,33.69862900283383,80.8943236132911,81.2860319887514,19.387943481955126,68.89916397164433,64.21992739238748,17.67397945976548,81.58428631126787,88.08635866696707,25.09568778281122,95.77792189171124,95.22886917010129,17.470173034494774,90.4500949844537,92.47816982697603,18.487010449490942,96.94018985467001,104.50050668034764,30.172559089944304
9,AskRedditPolitics,AskReddit-politics,r/AskReddit;r/politics,48.5168873255495,52.54360971706363,32.807654900284604,59.48702321567368,61.9162096778618,32.47604082365331,25.307862977851727,17.04650724501341,22.932926460089796,80.50890235771386,80.41431751225221,18.144171381920646,78.2155701378329,77.75405086581834,14.633777072305383,81.16004235325089,83.11703632105827,11.069681769107849,99.38766066669498,102.42061601061135,18.72590557035725,102.24186385386108,104.40292915503476,21.499317632591378,87.49019657708492,87.239420337139,14.70432469411039
10,AskRedditNews,AskReddit-news,r/AskReddit;r/news,45.42475650232642,52.97192810194726,30.572164748645918,57.456734669843584,61.18248663407002,30.50594085946239,36.33449077232947,12.49976335555946,43.25796194634225,84.388763922872,88.06906003902529,28.927201099967665,53.77487364805869,53.8917240405935,10.701794213915639,47.81077946247582,58.556742351247586,22.25861014102958,101.75148781191226,107.69519529517962,24.266616909824297,83.47741529681804,81.76241398391443,16.134819484517767,65.21425045233087,60.95318159437853,41.377182403173975
11,AskReddit,AskReddit,r/AskReddit,57.0079942221371,64.70960217405013,38.666710352950005,69.53777526618195,75.91727278980417,39.50127362181261,22.168562933055085,3.237412919294651,26.794179361652887,80.06407187409745,73.84415775025387,23.653631756535894,73.93328273278526,74.40922187183557,12.792113782145336,84.22101422116337,87.1967037863028,21.1850652966279,105.86490774357704,110.90978298693032,22.10782664431243,106.77101851765617,102.6055044508991,24.745442637946013,90.41504136295549,95.53432841506896,23.86143843345879
12,news,news,r/news,38.515999261247806,38.873725805884206,5.46571406159553,32.05152637467677,30.156041598964222,13.877953430309732,34.33367267219139,39.86863155427713,17.32452726007182,41.4908311287583,41.25207703095276,13.829808796471974,58.71245875605773,61.87081671124723,23.47463378900787,38.41681094387111,32.557421338344966,22.827251486612468,57.554405987320855,56.4050272487429,10.597340076228493,69.39351282849816,71.05800115458274,19.96349279926059,55.69309696256542,55.5875006792257,19.20332469743997
13,bayareaNews,bayarea-news,r/bayarea;r/news,32.57541425626994,33.02309342114863,9.698171872416845,26.270261443458107,29.30423922527953,9.828885003654841,31.051838319625297,35.51653042196372,15.22158098206562,57.203281910969984,58.11028898669215,15.719059470352118,96.98606153042637,99.25698386823086,16.555422334329435,85.31773085251513,82.07518328688978,13.5027403096074,67.20848020838724,69.5187938735568,12.462925113130014,101.16504952222155,103.73441216416987,15.201398951613427,92.03729423408615,87.66998138692995,13.555349828398732
14,bayarea,bayarea,r/bayarea,19.972922622893424,21.647137315263507,9.34380323375799,11.813535739590435,8.703284690873819,10.636090866124833,10.277324257835096,6.99480391849795,9.964937977365821,37.607544509920544,46.83446219714651,17.795509389575173,59.079592982762264,55.374660979367775,20.941031956103,54.511472043613885,55.68068632713012,15.309230587521506,43.759899541596944,50.84635403943078,17.351597677723692,61.238663261275285,56.84287215540448,20.736174166872903,56.65812177465804,56.86046195587879,14.108547386034276
15,California,California,r/California,19.029662272134907,22.949614620782743,11.929895658469139,16.984294612187654,14.266101441072347,9.600445132500715,10.137032227306602,6.234973898696382,7.3229616889813,13.318893848053373,10.777828154047235,8.83247271938058,30.041309528803417,25.83062143095546,11.71819107598267,32.61950727742877,32.362737371618366,11.792449520961371,25.03984702129986,26.31073320775996,11.480772376522113,36.02962391778652,35.57967365855582,11.000267183595973,35.29524512604072,36.775676975378374,10.619492702235329


==> images/exp_across_nets/data/Criterion3.csv <==
x,subreddit,avg-matched-users,median-matched-users,variance-matched-users,avg-matched-users-cl,median-matched-users-cl,variance-matched-users-cl,avg-matched-users-gr,median-matched-users-gr,variance-matched-users-gr,avg-drifted-users,median-drifted-users,variance-drifted-users,avg-drifted-users-cl,median-drifted-users-cl,variance-drifted-users-cl,avg-drifted-users-gr,median-drifted-users-gr,variance-drifted-users-gr
1,r/collapse;r/politics,41.775357142857146,41.0,6.748464786849373,42.3704761904762,41.07,6.678949651345592,43.222142857142856,42.665,6.415329733833155,11.35821435782852,11.61064007074619,3.2551489817069297,8.817182416920023,9.55665243142973,4.283144569561381,6.481067999943571,6.854483080513418,3.077963240223416
2,r/collapse;r/news;r/politics,42.14595238095238,41.5,6.829830232864745,42.75654761904762,41.510000000000005,6.740057826438079,43.491428571428564,42.995000000000005,6.460867028029027,11.007533580666331,11.362229349749327,3.175071102025891,8.568095424354226,9.296435148140668,4.107900722450021,6.25343788536713,6.609765051395007,2.9552943091259345
3,r/collapse,40.75059523809524,40.32,6.678760860322418,41.299523809523805,40.224999999999994,6.632980195698967,41.93273809523809,41.205,6.412876607920254,12.732847848995268,13.098034622149106,3.591901317950409,9.532421582522021,10.470515994089766,4.622070179791674,6.885759721919899,7.563150487055076,3.252480243656559
4,r/collapse;r/news,42.0752380952381,41.375,6.670302367776697,42.68535714285714,41.45,6.614513514049142,43.44,42.81,6.349935205057902,11.355797216950888,11.318189871207608,3.2509650809981863,8.724355751354283,9.535475684517895,4.177551979806071,6.341478004805078,6.853130261748049,2.9899996757104983
5,r/AskReddi;r/collapse,42.40690476190476,41.925,6.56981431880624,43.04226190476191,42.015,6.588141290646339,44.04869047619047,43.195,6.285738644954886,11.951495196631843,12.15030051220841,3.550235704997708,9.45511650573513,10.40387476671416,4.4439029919216635,6.884687833532188,7.620153246692331,3.1918877101641177
6,All subreddits,42.657738095238095,41.845,6.681744839430353,43.400595238095235,42.275000000000006,6.7069732370771105,44.22416666666667,43.515,6.386761007322776,10.774426232088087,11.121697256382559,3.3184867962081226,9.016427648622786,9.984834991314216,4.150838333762322,6.500476999971015,6.991068310242293,3.0085050894009586
7,r/politics,52.16238095238094,51.86,7.0913099065318095,51.446309523809546,51.515,7.451742058758451,53.10285714285713,52.885,6.716082222031003,6.830895479997882,6.952605435033551,1.9222530739757382,6.295780386402102,6.518596411821168,2.882346076485046,5.096547379177201,5.4592348651924265,2.1796345932187724
8,r/AskReddit;r/news;r/politics,48.810714285714276,48.11,6.5432630277189645,48.6904761904762,48.085,6.786321626352065,49.95154761904761,49.254999999999995,6.299390579445277,6.947356922809749,7.2779597267709475,2.3053353082213697,6.756040174883985,6.798775880763575,2.9833579756576527,4.4323118097189855,4.751197851496933,1.8793922924009547
9,r/AskReddit;r/politics,49.930238095238096,49.2,6.464939731023034,49.67369047619048,49.315,6.807920401429306,51.027023809523804,50.305,6.343602370543953,6.838180988524259,7.166133938788006,2.3719950635772356,6.693275406744833,6.681072937221602,3.0796433021481375,4.466301840893996,4.773490904877766,1.8564061590224616
10,r/AskReddit;r/news,49.238809523809515,48.4,6.243726761069558,49.27178571428573,48.435,6.528545689584953,50.81333333333333,50.0,6.034501074061666,6.304648786171793,6.526501529219255,2.2430936706655857,6.696471354605889,6.681270612612504,2.971068496904531,4.272001998421716,4.470417953339025,1.8196309866495477
11,r/AskReddit,47.815714285714286,47.235,6.6009014144773355,47.92547619047619,47.775,6.632555233628825,49.525833333333345,48.825,6.235313193616658,8.291489230180193,8.606630824372761,3.000778550540606,7.9617955856039115,7.82986063007398,3.8433250456214245,5.245563332603326,5.253114286882326,2.1643171702331316
12,r/news,50.98928571428572,50.195,6.819680200556749,51.37166666666667,50.239999999999995,7.135196965954892,53.92488095238096,52.59,6.355502784855617,7.084879046787115,7.3505716628877416,2.2326535667148675,5.507791424075336,5.954002783271076,2.4065295495700694,4.480495711700794,4.735327212537304,1.8090791052904798
13,r/bayarea;r/news,49.83916666666666,48.8,7.124840849346325,49.600119047619046,48.355000000000004,7.5727629396326535,52.216547619047624,50.980000000000004,6.762916333583797,8.284512664590176,8.275538828040201,2.5542273388478716,6.517833089522991,6.540058638936579,2.9720607183578163,5.285439906257342,5.244782514826304,2.099258546211667
14,r/bayarea,47.1579761904762,45.41,7.462524812537612,44.47571428571429,43.364999999999995,7.717058133164271,46.93297619047619,46.43,7.2901719251483685,17.48213041630399,17.051295363688283,4.941365366232506,10.465850763968993,10.577516350623174,5.069417210129238,8.411885305474275,7.954802259887006,3.4932044361416876
15,r/California,50.271190476190476,49.230000000000004,6.365777743256099,50.91047619047619,49.875,6.504966203807618,53.543809523809514,52.94,5.828776950129936,9.194274671968275,9.090909090909092,2.9725701707947243,8.78279562667484,9.090909090909092,3.1658788784384297,4.988192276595699,4.951741969997548,2.354855123304137


==> images/exp_across_time/data/Criterion1_matched_drifters_time.csv <==
x,time-window,label,acc-medians,acc-means,acc-stds,acc-medians-cl,acc-means-cl,acc-stds-cl,acc-medians-gr,acc-means-gr,acc-stds-gr
1,sixhours,6 hours,15.92318311013575,15.551286495544007,2.5378415426956384,11.592515475492132,11.65159205486458,3.919025681302039,9.144513542901159,9.144561205164047,2.4875322417353654
2,halfday,12 hours,15.168653347412587,15.023994242014702,2.3910300712527444,10.87127774299194,11.094519013664298,3.6530962568076912,8.909684742018786,8.908524886284798,2.5121166607694763
3,day,1 day,14.769329364925444,14.616524532126862,2.575740590702047,11.137141779252026,11.457658430890826,3.7090468655053024,8.731693992528893,8.923744680658649,2.6355368715462855
4,week,1 week,12.024107888769542,12.26578348338335,2.0489978055159437,9.56570595934899,9.81329084503544,2.8727212738977963,8.298898071625345,8.452484714459736,2.1583633915735376


==> images/exp_across_time/data/Criterion3.csv <==
x,label,avg-matched-users,median-matched-users,std-matched-users,avg-matched-users-cl,median-matched-users-cl,std-matched-users-cl,avg-matched-users-gr,median-matched-users-gr,std-matched-users-gr,avg-drifted-users,median-drifted-users,std-drifted-users,avg-drifted-users-cl,median-drifted-users-cl,std-drifted-users-cl,avg-drifted-users-gr,median-drifted-users-gr,std-drifted-users-gr
1,6 hours,40.59523809523809,40.224999999999994,7.014858494771209,41.453452380952385,40.385000000000005,6.919405485647849,42.04178571428571,41.295,6.672490758134013,14.764866518238287,14.035449338350361,4.684338160931938,10.98473504574694,11.94844232886276,5.018127241803227,8.515259081549543,8.89976969109092,3.896278235084032
2,12 hours,42.03119047619048,41.68,6.773866935841486,42.81654761904762,41.84,6.783640223689056,43.40857142857143,42.68,6.524222363827572,12.597683310455206,12.697912411847208,3.9254301346720553,9.751819437151608,10.678589036797991,4.455436166526475,7.34723341578554,7.782585287706489,3.3688915838534848
3,1 day,42.657738095238095,41.845,6.681744839430353,43.400595238095235,42.275000000000006,6.7069732370771105,44.22416666666667,43.515,6.386761007322776,10.774426232088087,11.121697256382559,3.3184867962081226,9.016427648622786,9.984834991314216,4.150838333762322,6.500476999971015,6.991068310242293,3.0085050894009586
4,1 week,44.3522619047619,44.16,6.0668159909402934,44.29940476190476,43.68,6.315913417077948,45.27261904761905,45.015,5.942498180412942,8.4078020547856,8.75902481371627,2.461776670519478,7.314581071673506,7.950813648612479,2.9492409110997806,4.885340014669375,4.835031570807849,2.0945504874680823


==> images/exp_across_time/data/ccdf/day_ccdf.csv <==
size,cs
14.0,1
13.5,2
13.0,4
11.0,6
10.0,14
9.5,16
9.0,23
8.5,24
8.0,31
7.5,32
7.0,59
6.5,65
6.0,103
5.5,119
5.0,192
4.5,239
4.0,445
3.5,528
3.0,817
0,889


==> images/exp_across_time/data/ccdf/halfday_ccdf.csv <==
size,cs
20.0,1
14.0,3
13.5,4
13.0,6
11.0,10
10.5,12
10.0,24
9.5,27
9.0,40
8.5,43
8.0,59
7.5,61
7.0,112
6.5,126
6.0,204
5.5,233
5.0,405
4.5,489
4.0,890
3.5,1037
3.0,1627
0,1791


==> images/exp_across_time/data/ccdf/hour_ccdf.csv <==
size,cs
20.0,1
15.0,3
14.0,5
13.5,6
13.0,11
12.0,13
11.5,14
11.0,23
10.5,26
10.0,43
9.5,49
9.0,74
8.5,77
8.0,114
7.5,122
7.0,218
6.5,253
6.0,405
5.5,466
5.0,805
4.5,979
4.0,1780
3.5,2074
3.0,3245
0,3592


==> images/exp_across_time/data/ccdf/week_ccdf.csv <==
size,cs
9.0,1
8.0,2
7.0,7
6.5,9
6.0,11
5.5,12
5.0,20
4.5,29
4.0,60
3.5,71
3.0,113
0,124

